Status of the global electroweak fit of the Standard Model

Results from the global Standard Model fit to electroweak precision data, including newest Tevatron measurements, are reviewed and discussed. The complete fit using also the constraints from the direct Higgs boson searches yields an upper limit on the Higgs mass of 153 GeV at 95% CL. The top mass is indirectly determined to be (177.2 +10.5 -7.8) GeV and (179.5 +8.8 -5.2) GeV for fits including or not the constraints from the direct Higgs searches, respectively. Using the 3NLO perturbative prediction of the massless QCD Adler function, the strong coupling constant at the Z-mass scale is determined to be alpha_s(MZ)=0.1193 +- 0.0028 +- 0.0001, which is in excellent agreement with the 3NLO result from hadronic tau decays. The perspectives of the electroweak fit for forthcoming and proposed future collider projects are discussed. The available constraints on the Higgs mass are convolved with the high-scale behaviour of the Higgs quartic coupling to derive likelihoods for the survival of the Standard Model versus its cut-off scale evolved up to the Planck mass.

==> abstract.txt <==
Results from the global Standard Model fit to electroweak precision data, including 
newest Tevatron measurements, are reviewed and discussed. The complete fit using also 
the constraints from the direct Higgs boson searches yields an upper limit on the Higgs 
mass of 153 GeV at 95% CL. The top mass is indirectly determined to be 
(177.2 +10.5 -7.8) GeV and (179.5 +8.8 -5.2) GeV for fits including or not
the constraints from the direct Higgs searches, respectively. Using the 3NLO perturbative
prediction of the massless QCD Adler function, the strong coupling constant at the 
Z-mass scale is determined to be alpha_s(MZ)=0.1193 +- 0.0028 +- 0.0001, which is in 
excellent agreement with the 3NLO result from hadronic tau decays. The perspectives 
of the electroweak fit for forthcoming and proposed future collider projects are discussed. 
The available constraints on the Higgs mass are convolved with the high-scale behaviour 
of the Higgs quartic coupling to derive likelihoods for the survival of the Standard 
Model versus its cut-off scale evolved up to the Planck mass.

